Discrete-Time MDP Modeling for Multi-Item Capacitated Lot Sizing with Stochastic Demand Timing

This paper studies a finite-horizon multi-item capacitated lot-sizing problem in which demand quantities are deterministic, while demand-arrival periods are stochastic. Each demand occurs once within a known time window and must be satisfied no later than its deadline. The proposed model makes production and allocation decisions at the demand level, allowing it to represent capacity competition, demand-specific backlog, and allocation-dependent inventory dynamics. The stochastic problem is formulated as a discrete-time Markov decision process (DTMDP), including the state space, feasible actions, transition kernel, and one-period cost function. To isolate the computational effect of stochastic timing, each stochastic instance is first compared with a deterministic counterpart in which each arrival distribution is replaced by its most likely arrival period. This comparison shows that stochastic timing substantially increases the number of states, the number of transitions, solution time, and memory pressure. A genetic algorithm (GA) is then proposed for the stochastic-timing problem. The GA searches over feasible state-feedback policies and evaluates each policy exactly under the DTMDP transition model. Computational experiments on 330 benchmark instances show that the GA remains close to the exact stochastic solution whenever the latter is available, with an average optimality gap of about $3.44\%$. On the difficult benchmark instances, comprising 90 test cases, the GA remains below the $5\%$ optimality-gap threshold and achieves an average optimization speedup of $6.89 \pm 1.41$ at the $95\%$ confidence level. For instances that cannot be solved exactly on the available hardware, an empirical Bellman-time regression is used to estimate the missing exact resolution time and extrapolate the expected GA speedup.

==> complexity_speedup.dat <==
complexity speedup
0.0240589009999894 0.0195059835833358
0.0266373839999687 0.0221789221028185
0.0271952250004688 0.0175728009953529
0.0280870110000251 0.0187460668767738
0.0282880920001389 0.0147772664549454
0.0307061699968472 0.0122053639138699
0.0314928779998809 0.0178957605199441
0.0317876510016504 0.0372729163711414
0.0319810759999655 0.0131186975785495
0.0341208099998767 0.0180787222872163
0.0362107630007813 0.0430431494381173
0.0370308100027614 0.012327417002111
0.0370694079974783 0.0111363354380933
0.038933358999202 0.00605668335221115
0.0394440889976977 0.0137774836704988
0.0398682199993345 0.0262814692763655
0.0407993250009895 0.0130589244643483
0.0416693590013892 0.00750327070870956
0.0432072150000522 0.0263043227086719
0.0437428169971099 0.00704654371991026
0.0462296629998491 0.00278311871641382
0.0466218759975163 0.0101024222727562
0.0479700519999824 0.0059886735035368
0.0485460690001673 0.00546068877212564
0.0546177120049833 0.00307340705754336
0.0614212459986447 0.00717528676085456
0.0674299349993817 0.00403984324399551
0.0675567099999626 0.00276363816075428
0.0676284179999129 0.00176469667344792
0.0693572470008803 0.00221870160523328
0.0699968019999915 0.00549966361212051
0.07193898800017 0.00297329643881303
0.0728548849983781 0.00410718295009034
0.0732407670000157 0.00164332278035772
0.0751999830000045 0.0013786622491141
0.0757210219999251 0.00527022911969988
0.0758802109994576 0.00743140897376522
0.0766643440001644 0.00524871883515488
0.0768737400001101 0.00138325413464529
0.0785132330001943 0.00297547904102294
0.0785948100001406 0.00358993118048902
0.0811468120000143 0.00153845668404412
0.0863131459999806 0.00116139694494521
0.0868614629980584 0.00149615731180174
0.0869079149999834 0.00121267049227048
0.0901975910019246 0.00300274129344489
0.0940938530038693 0.00683006719843638
0.0968834820000666 0.000959971951060623
0.0985260709999807 0.000914555859549656
0.0992629370000202 0.0012241630115529
0.104351876000237 0.000998307972408617
0.105993054999999 0.000914895685171204
0.111802531999274 0.00206921382731662
0.113360855000025 0.000975761769419723
0.121467464999995 0.000826428069358108
0.123546899000075 0.00105866170392262
0.129239769000009 0.000822818448308912
0.129630402999965 0.000778899881054061
0.136246808999999 0.000873098478346723
0.136918795999918 0.000794297790419224
0.145120116000015 0.000988263571687812
0.15167778400064 0.005944318466577
0.152155419999986 0.00128706681727082
0.156550824001897 0.00336479665297651
0.158897475000003 0.000910530987890543
0.167647569999986 0.000814558535364018
0.171465063000028 0.00410179793235439
0.177022128999994 0.00107737886314493
0.190345384000011 0.000852211841566861
0.191825806999077 0.002095351332107
0.19428871400001 0.00102976371849224
0.19688817999986 0.00352809581088948
0.198789161000008 0.000850644322796723
0.205654706000018 0.000919870150014772
0.218526413999996 0.000883830812147331
0.219797533005476 0.00546464404892945
0.228730996000024 0.0011919762424081
0.238307192000008 0.00105762491762733
0.238760891999988 0.00121333891512009
0.241899651000011 0.000908921348709812
0.247647122999979 0.00124431382421841
0.251448288999995 0.000878167898333821
0.258114989000006 0.00129609942769904
0.269364878999994 0.000911472720371039
0.279254171000019 0.00105422715121538
0.282077767999994 0.000987014917589931
0.284425661 0.00213860926123882
0.285452983999988 0.000954691389994052
0.285826459999953 0.00493667107555553
0.292600176999258 0.00354520428085366
0.292845379000028 0.000948776244209478
0.293913231000261 0.00236703597811969
0.30035128099999 0.00119879652290858
0.301948669999547 0.00292840234554313
0.311281705000056 0.00195992109213474
0.313643532999947 0.00102819053677391
0.315203678000046 0.00163750629898408
0.31822803099999 0.00110604407049717
0.329800483999975 0.00102841563274894
0.330806972999994 0.00271805345837774
0.331216075996053 0.00517109457881296
0.333522804000495 0.00241602406731052
0.337906979999957 0.00187202853796341
0.345436373000666 0.00234717310278337
0.351907350997863 0.00270943641969669
0.410564597998018 0.0039148263918626
0.444170067000016 0.00461246063988093
0.457673911005259 0.00359102089561682
0.518611081002746 0.00330744047689176
0.567442685999993 0.00276192818211272
0.67838394100545 0.00605979025517954
0.707944898000278 0.00394437648707976
0.748972735999985 0.00316399262697725
0.867088450002484 0.00459352422294145
0.922743387000026 0.00428281495854096
1.05601705399977 0.00779315634744119
1.12079944699997 0.00743418438635365
1.24649132099876 0.00533874007054125
1.27708711500003 0.00574712042247721
1.32583899800011 0.00507125076788343
1.33189163300085 0.00515473008097375
1.41428558500047 0.00642365138556272
1.451075586 0.00669185950734398
1.51128045700011 0.0122408811588907
1.53433710100006 0.00720550864617639
1.54467696700158 0.00749814962865968
1.63358555000002 0.00674495240778317
1.79306562300008 0.00654151195634021
1.80112186300005 0.00745341164904924
1.87389876400266 0.00844255017184537
1.94380104700031 0.00650716218767145
1.95607781800209 0.00646060827813841
2.17998048700247 0.00980773613293957
2.23272372099996 0.0091964056752011
2.31857870499971 0.00785080022797288
2.34912001700013 0.00847260647336466
2.3776976969998 0.011485924868872
2.43286084300053 0.0108248602342682
2.44372236299387 0.0105374616465274
3.99415812300003 0.0191716221104999
4.39461395500007 0.0192506381365372
5.38884914700248 0.0481468473717709
5.9964189220002 0.0254355360004562
6.03262036400002 0.0285244120118137
6.0732863299927 0.0529201952463958
6.40060295700005 0.0256371496050373
6.57333151799685 0.0323928667954728
7.66571089799982 0.031748016315832
7.8312927329971 0.0494523382262009
8.46244828700583 0.0466568405728753
9.7557338330007 0.0565974542090881
9.89606153000023 0.0459792095029721
11.2746516059999 0.0623365319722499
11.3813799900001 0.0541995306067605
11.4181391309994 0.0532729127177554
12.8917917910003 0.072231924550428
12.9898241799997 0.0560244530268752
14.7905714449998 0.04160862759011
16.6546982890004 0.0395844215737189
17.1116219950018 0.0406894799686331
22.8748918429919 0.0556847817925112
23.015644971 0.0694682251125626
23.9186876069871 0.109794981605917
24.0100328480003 0.0719401214204772
24.2546596169996 0.0558184849743898
24.796619665 0.189433912959385
25.5723318509954 0.102739242912021
25.8289149940028 0.206310219347734
29.7464594020003 0.14079003345751
30.255555533 0.16265529932204
32.5019111810034 0.156773425191066
48.8291889780003 0.192758605763288
49.9337641250004 0.28541170826169
53.6579274520191 0.214190990999286
59.4023565699999 0.244287119021274
60.0956489070002 0.230344088411155
64.3249602470023 0.443463123026684
85.2044175599995 0.324631617313367
85.7650981870004 0.303590019904716
89.7452746850177 0.349135897542106
96.4923913579987 0.483021243614297
101.564024336 0.48907084759911
110.633732068003 0.283441743501103
113.951355794999 0.347461162762975
115.15355533 0.495904278035903
124.829640509 0.512092313359608
143.846706862008 0.412218357064868
147.559935812999 0.422588636694665
151.125741836 0.581146098175882
173.770619608999 0.620336061345152
174.101435834001 0.468480626941269
183.850418951 0.406636738464325
184.569396234 0.388816346685837
201.128490588002 0.633568907816729
207.837138593 0.625306118870808
209.059553716001 0.5836721230272
217.472566649005 0.959737902883562
235.063156798002 0.658200897334317
244.744632824 0.745063135748131
244.861922082001 0.740173287045846
250.598183267 0.152319614028547
276.926145699006 0.699507807513834
277.612042783999 0.664721166873294
289.722925387 0.769261325882843
299.447429676991 0.959733432149344
308.822661328 1.0303038226388
327.317273919005 0.797170698156206
349.507792173987 0.850802427461802
369.725246252 0.229888818468035
373.388902456994 0.908733340788131
397.964574051999 0.266822300305043
411.622289295 0.27031757998392
424.382184925984 0.972352444902615
460.255699883999 1.22463809093448
493.379786057005 0.996445180012693
580.877175267997 1.24106396641474
724.037429385993 1.9110673791685
751.131578304998 0.947879528371891
1532.597824785 2.55104223053917
2497.38197459 2.84087572316471


==> empiric1.csv <==
mdp_nb_states	mdp_nb_actions	exact_time_sec
52	2	0.00967608199994174
36	4	0.00986660599983225
31	3	0.00996574199962197
35	4	0.0100294349995238
16	2	0.010218506999081
57	4	0.0102601890000642
22	2	0.01047054999799
37	2	0.0106038830017496
19	2	0.0106885530003638
76	2	0.0109539869999935
57	4	0.0109857569996166
19	2	0.0109966149975662
96	2	0.011072170999995
127	2	0.0111726119999958
31	2	0.011177394000697
113	2	0.0111849390000032
57	4	0.0112171430000672
49	5	0.0113828649991774
19	2	0.011408443000164
98	2	0.0114476810001634
42	2	0.0114535259999684
31	3	0.0114596479979809
56	4	0.0114666420000731
143	2	0.011470815999985
140	2	0.0115085239999644
60	2	0.0115333490030025
120	2	0.0115477910001118
11	2	0.0116019480001341
159	2	0.0117428240000095
173	2	0.011964914999993
24	2	0.0120318169999791
19	2	0.012192108999443
160	2	0.0122111830000904
49	5	0.012333871996816
182	2	0.0124276599999575
58	6	0.0124320070026442
26	3	0.0125218959983613
60	4	0.0127002180015552
190	2	0.0129389939999953
81	2	0.0130664099997375
131	8	0.0134670159995949
40	4	0.0135227760001726
118	2	0.0135659580009815
12	2	0.0135918229998424
204	2	0.0136497180001243
206	2	0.0136742970000228
85	9	0.0136770449971664
132	8	0.0136961349999183
19	2	0.0138958640000055
26	3	0.013963359000627
224	2	0.0141721469999538
222	2	0.0142572599999937
85	9	0.0143278490031662
47	6	0.0145172630000161
60	4	0.0153287350003666
33	4	0.015336987999035
239	2	0.0153876210000021
11	2	0.0155708900019818
103	11	0.0156503140024142
253	2	0.0159198119999928
22	2	0.0159500660010963
47	5	0.0160032610001508
82	11	0.0162522940000258
78	2	0.0171889480000118
269	2	0.0173475500000109
285	2	0.0181369499999846
57	4	0.0183001679979498
299	2	0.0187854440000024
19	2	0.019040505000703
19	2	0.0196066739999878
316	2	0.0199928419999935
57	4	0.0201821450000352
188	8	0.020761768999364
172	11	0.0209522279999987
332	2	0.0212603749999971
80	3	0.0213388039996971
168	12	0.0215661419988464
152	2	0.0220125439991534
193	8	0.0221811200000275
348	2	0.0223677049999935
205	8	0.0223975369999607
188	8	0.0225798219998978
205	8	0.0234516049968079
363	2	0.0240967439999906
161	12	0.0241508989929571
110	15	0.0244788170002721
157	17	0.0245055870036595
205	8	0.024767353000243
375	2	0.0249564380000038
148	16	0.0251546330000565
387	2	0.0257190030000061
205	8	0.0272597889997996
399	2	0.0272758879999913
157	17	0.0278197970000065
411	2	0.0290644310000232
448	2	0.0315676559999929
209	15	0.031667164999817
424	2	0.0318810970000243
436	2	0.0328037040000027
473	2	0.0341295359999947
26	3	0.0342007650006053
485	2	0.0349522040000068
461	2	0.0349547939999866
497	2	0.0364405949999878
294	11	0.0365925209999887
522	2	0.0385165319999885
185	20	0.0386164550000103
534	2	0.0398853890000055
250	18	0.0413016359998437
509	2	0.0413069230000076
546	2	0.041698681000014
559	2	0.0426223350000043
193	21	0.0457825620032963
583	2	0.0463463729999489
595	2	0.0467780249999805
239	18	0.047181312000248
607	2	0.0482919670000115
16	2	0.0491418999990856
131	4	0.04957523000121
112	5	0.0498874900004012
83	4	0.0511217140010558
37	2	0.0516761610015237
274	20	0.0518297290036571
71	6	0.0521474680026586
83	6	0.0523454969988961
122	5	0.0523593990001245
384	11	0.0523737930000152
95	10	0.0530420650029555
620	2	0.053216281999994
571	2	0.0532609840000191
86	5	0.0532837009996001
173	8	0.0555631290008023
182	8	0.0566076659997634
60	5	0.0598697850000463
272	6	0.0609297890005109
241	6	0.0615516660000139
182	8	0.0620255840003665
41	4	0.0630978000008327
222	31	0.0652628859998004
272	6	0.0657742689982115
283	31	0.0726439610007219
270	12	0.0738695600011852
239	18	0.0755246419976174
474	11	0.0765894670000193
305	12	0.0776095809997059
301	33	0.0829532840000411
314	31	0.0838145230000009
30	5	0.0842418259999249
301	33	0.0857505710009718
394	9	0.0876182149986562
113	12	0.0897750160002033
50	5	0.091824766001082
418	18	0.0966862009991019
275	30	0.103649189000862
563	11	0.107466299000009
54	3	0.111836677999236
515	16	0.1170791680006
516	16	0.11718965
74	3	0.117620561999502
109	6	0.117992647996289
404	30	0.122859660001268
631	11	0.135493960000019
341	48	0.140821764995053
305	12	0.143851098997402
536	12	0.15090553799746
373	41	0.156940013999701
394	9	0.164527016000648
427	12	0.165198230002716
446	20	0.168907654000577
710	11	0.170657935999998
345	20	0.171291056001792
472	31	0.174410703999911
448	10	0.179227057997196
789	11	0.215965019000009
682	16	0.218158019000043
692	16	0.225178788999983
692	16	0.235313416000281
652	15	0.242598589997215
857	11	0.247569426000041
702	12	0.274660985000082
789	16	0.284503524002503
789	16	0.285130797999955
728	18	0.295183378999809
728	18	0.305582957999832
789	16	0.307589654000367
549	32	0.314452054999492
789	16	0.332816787999946
630	25	0.336968040999636
726	24	0.401802109998243
726	24	0.465827715001069
748	31	0.478106025999978
553	61	0.496036279000691
756	25	0.497791011002846
814	31	0.572703051999952
589	65	0.581172933000005
589	65	0.620706673995301
1006	20	0.784432879001543
1064	31	0.975374215000102
1120	31	1.05682471199998
1005	40	1.10193736299698
1140	27	1.15227223100374
733	81	1.19536247200085
712	101	1.37239376699927
1104	43	1.39908144799847
711	101	1.40283400800013
1314	31	1.44707850099985
1076	48	1.50436329300283
1506	30	1.91743206799947
1563	31	2.4045305300001
1974	24	2.67456335799943
1229	72	2.91168867099987
1751	31	2.96132468099995
2051	32	3.96177744299985
2052	32	3.98170920599978
2288	30	4.35877136699855
1136	129	4.38568788599997
1165	129	4.60992972300301
1318	101	4.65032426499238
2439	32	5.12167679899994
2347	32	5.1403773049999
2006	40	5.36718481800017
2439	32	5.65507724700001
2663	32	6.12935894999828
1522	101	7.35668908400021
1521	101	7.56328578600005
2707	36	8.41750035899895
2308	54	8.53715294299764
3109	32	8.66649738499996
3109	32	8.75702856099815
3108	32	9.52588897499936
3109	32	9.52708598000027
1966	90	9.60816643400176
2945	60	13.4067176630015
3206	64	16.9824751139968
2432	101	17.4489510850108
2344	108	17.4945602590014
3486	60	18.8190311830003
3428	45	19.5186835869972
2634	101	20.0549387579995
2633	101	20.302853505
3156	75	20.607724775
3554	58	20.7837147090004
3460	72	22.0654051509991
2644	120	23.8706000010025
5247	40	29.9555601549946
2044	257	31.48333681
3444	101	33.4097780299999
3443	101	33.5216249490002
3546	101	36.3894075020071
3124	144	39.7661296250008
2317	257	40.8322205830045
4506	90	48.1142522130031
4253	101	50.395508782
4254	101	50.4228416239994
5480	72	56.3468852240003
5399	72	58.0939858340025
4905	100	60.7313664640024
4760	101	67.6996427690028
5063	101	70.3919136889999
5062	101	72.6009613779997
5406	108	78.8469572910035
5670	101	88.0969516020004
5671	101	88.4649378479999
7753	64	103.715484833
5873	101	106.703130966998
6270	108	108.966417052001
6379	101	111.420228508
6380	101	112.221824594
8196	64	115.443131223
8195	64	115.70233229
2884	513	118.610155792
5734	135	120.453668276001
7386	90	126.242686509999
6785	101	129.615646623002
7477	90	129.915789594001
7089	101	137.428981003
7088	101	137.779012737001
7087	120	155.741499773998
9735	64	161.342338199001
7696	101	161.397634427
7493	101	162.288255108011
7697	101	171.706669472001
8000	101	176.293700109003
9207	80	178.096152195998
7805	120	191.081909091
8507	101	197.534271145007
8810	101	213.999108157994
8382	125	216.169114632998
9215	101	231.620404961999
12356	64	260.372528242
8358	144	263.394672844999
4408	513	269.228716329002
9923	101	272.62915251599
7644	180	287.551643671
12357	64	288.624853866997
12357	64	298.539608167001
9967	120	306.860741690005
10835	101	325.535891648004
9365	144	394.71014571
9124	216	484.375514073996
14599	96	555.765102994999
10373	216	627.25688288
11705	180	641.149327537998
15727	120	795.338033322
11765	240	853.356884771994
17768	120	1007.623955491
13836	223	1139.949391717
15750	192	1242.880644382
7398	1025	1510.32019843
17501	216	1744.987158815

